Pattern-defeating Quicksort

A new solution for the Dutch national flag problem is proposed, requiring no three-way comparisons, which gives quicksort a proper worst-case runtime of $O(nk)$ for inputs with $k$ distinct elements. This is used together with other known and novel techniques to construct a hybrid sort that is never significantly slower than regular quicksort while speeding up drastically for many input distributions.

==> graphics/alt_expl.tikz <==
\begin{tikzpicture}
\pgfmathsetmacro\h{.3}
\pgfmathsetmacro\hh{\h/2}
\pgfmathsetmacro\d{.4}

\draw (0, \d) rectangle (10, \h+\d);
\node at (0.5, \hh+\d) {$p$};
\draw (1, \d) -- (1, \h+\d);
\node at (5, \hh+\d) {$\alpha$};

\draw (0, 0) rectangle (10, \h);
\node at (1.5, \hh) {$<$};
\draw (3, 0) -- (3, \h);
\node at (3.5, \hh) {$p$};
\draw (4, 0) -- (4, \h);
\node at (7, \hh) {$>=$};

% \foreach \x in {0, ..., 10} {
%     % \draw[dotted] (4.5 + \x * 5 / 10, 0) -- (4.5 + \x * 5 / 10, \h-1);
%     \draw[dotted] (0.5 + \x * 2 / 10, 0) -- (0.5 + \x * 2 / 10, \h-1);
% }

\draw (0, -\d) rectangle (10, \h-\d);
\node at (1.5, \hh-\d) {$<$};
\draw (3, -\d) -- (3, \h-\d);
\node at (3.5, \hh-\d) {$p$};
\draw (4, -\d) -- (4, \h-\d);
\node at (4.5, \hh-\d) {$q$};
\draw (5, -\d) -- (5, \h-\d);
\node at (7.5, \hh-\d) {$\beta$};

\end{tikzpicture}



==> graphics/alt_expl1.tikz <==
\begin{tikzpicture}
\pgfmathsetmacro\h{.3}
\pgfmathsetmacro\hh{\h/2}
\draw (0, 0) rectangle (10, \h);
\node at (1.5, \hh) {$<$};
\draw (3, 0) -- (3, \h);
\node at (3.5, \hh) {$p$};
\draw (4, 0) -- (4, \h);
\node at (4.5, \hh) {$q'$};
\draw (5, 0) -- (5, \h);
\node at (6.5, \hh) {$\beta'$};
\draw (8, 0) -- (8, \h);
\node at (9, \hh) {$>$};
% \node at (9, \hh) {\phantom{>}$\enspace^\arabic{footnote}$};
\end{tikzpicture}



==> graphics/alt_expl2.tikz <==
\begin{tikzpicture}
\pgfmathsetmacro\h{.3}
\pgfmathsetmacro\hh{\h/2}
\draw (0, 0) rectangle (10, \h);
\node at (1.5, \hh) {$<$};
\draw (3, 0) -- (3, \h);
\node at (3.5, \hh) {$p$};
\draw (4, 0) -- (4, \h);
\node at (5, \hh) {=};
\draw (6, 0) -- (6, \h);
\node at (6.5, \hh) {$q$};
\draw (7, 0) -- (7, \h);
\node at (8.5, \hh) {$>$};
\end{tikzpicture}



==> graphics/bentley_invariant.tikz <==
\begin{tikzpicture}
\pgfmathsetmacro\h{.75}
\pgfmathsetmacro\hh{\h/2}
\draw (0, 0) rectangle (10, \h);
\node at (0.5, \hh) {$=$};
\draw (1, 0) -- (1, \h);
\node at (2.5, \hh) {$<$};
\draw (4, 0) -- (4, \h);
\node at (5, \hh) {$?$};
\draw (6, 0) -- (6, \h);
\node at (7.5, \hh) {$>$};
\draw (9, 0) -- (9, \h);
\node at (9.5, \hh) {$=$};
\end{tikzpicture}


==> graphics/equal_expl0.tikz <==
\begin{tikzpicture}
\pgfmathsetmacro\h{.5}
\pgfmathsetmacro\hh{\h/2}
\draw (0, 0) rectangle (10, \h);
\node at (1.5, \hh) {$<=$};
\draw (3, 0) -- (3, \h);
\node at (3.5, \hh) {$p$};
\draw (4, 0) -- (4, \h);
\node at (7, \hh) {$>=$};

\foreach \x in {0, ..., 10} {
    % \draw[dotted] (4.5 + \x * 5 / 10, 0) -- (4.5 + \x * 5 / 10, \h-1);
    \draw[dotted] (0.5 + \x * 2 / 10, 0) -- (0.5 + \x * 2 / 10, \h-1);
}

\draw (0, -1) rectangle (10, \h-1);
\node at (1.5, \hh-1) {$a$};
\draw (3, -1) -- (3, \h-1);
\node at (3.5, \hh-1) {$p$};
\draw (4, -1) -- (4, \h-1);
\node at (4.5, \hh-1) {$q$};
\draw (5, -1) -- (5, \h-1);
\node at (7.5, \hh-1) {$b$};

\end{tikzpicture}



==> graphics/equal_expl1.tikz <==
\begin{tikzpicture}
\pgfmathsetmacro\h{.5}
\pgfmathsetmacro\hh{\h/2}
\draw (0, 0) rectangle (10, \h);
\node at (1.5, \hh) {$<$};
\draw (3, 0) -- (3, \h);
\node at (3.5, \hh) {$p$};
\draw (4, 0) -- (4, \h);
\node at (5, \hh) {$=$};
\draw (6, 0) -- (6, \h);
\node at (6.5, \hh) {$q$};
\draw (7, 0) -- (7, \h);
\node at (8.5, \hh) {$>$};
\end{tikzpicture}


==> graphics/pdqsort_invariant.tikz <==
\begin{tikzpicture}
\pgfmathsetmacro\h{.75}
\pgfmathsetmacro\hh{\h/2}

\node (i) at (1, \h+2.5) {$i$};
\node (j) at (10, \h+2.5) {$j$};
\draw[->] (i) to (1, \h+1.7);
\draw[->] (j) to (10, \h+1.7);

\node at (0.5, \hh+1.5) {$p$};
\draw (1, 1.5) -- (1, \h+1.5);
\node at (5.5, \hh+1.5) {$?$};
\draw (0, 1.5) rectangle (10, \h+1.5);

\draw[dotted] (1, 1.5) to (3, \h);
\draw[dotted] (10, 1.5) to (6, \h);

\draw (0, 0) rectangle (10, \h);
\node at (0.5, \hh) {$p$};
\draw (1, 0) -- (1, \h);
\node at (2, \hh) {$<$};
\draw (3, 0) -- (3, \h);
\node at (4.5, \hh) {$?$};
\draw (6, 0) -- (6, \h);
\node at (8, \hh) {$>=$};

\draw[dotted] (6, 0) to (4, \h-1.5);
\draw[dotted] (3, 0) to (5, \h-1.5);

\draw (0, -1.5) rectangle (10, \h-1.5);
\node at (0.5, \hh-1.5) {$p$};
\draw (1, -1.5) -- (1, \h-1.5);
\node at (3, \hh-1.5) {$<$};
\draw (5, -1.5) -- (5, \h-1.5);
\node at (7.5, \hh-1.5) {$>=$};

\draw (0, -3) rectangle (10, \h-3);
\node at (2, \hh-3) {$<$};
\draw (4, -3) -- (4, \h-3);
\node at (4.5, \hh-3) {$p$};
\draw (5, -3) -- (5, \h-3);
\node at (7.5, \hh-3) {$>=$};

\node (r) at (4, -4) {$r$};
\draw[->] (4, -3.2) to (r);

\end{tikzpicture}

